Measurements of charge and CP asymmetries in $b$-hadron decays using top-quark events collected by the ATLAS detector in $pp$ collisions at $\sqrt{s}=8$ TeV

Same- and opposite-sign charge asymmetries are measured in lepton+jets $t\bar{t}$ events in which a $b$-hadron decays semileptonically to a soft muon, using data corresponding to an integrated luminosity of 20.3 fb$^{-1}$ from proton--proton collisions at a centre-of-mass energy of $\sqrt{s}=8$ TeV collected with the ATLAS detector at the Large Hadron Collider at CERN. The charge asymmetries are based on the charge of the lepton from the top-quark decay and the charge of the soft muon from the semileptonic decay of a $b$-hadron and are measured in a fiducial region corresponding to the experimental acceptance. Four CP asymmetries (one mixing and three direct) are measured and are found to be compatible with zero and consistent with the Standard Model.

==> list-of-changes.txt <==
List of changes to TOPQ-2016-07 compared to:
https://arxiv.org/pdf/1610.07869v1.pdf

Page 3, 2nd para - added "hereafter referred to as SMT muons."

Page 6, Section 2 - re-citing ATLAS and the LHC at request of JHEP

Page 7,8 Section 3 - Changed the subsection structure at request of JHEP

Page 9,10, Para starting "Samples of W+jets" - changed wording at request of JHEP
to better explain MLM matching, text is now very similar to: https://arxiv.org/pdf/1511.04716v3.pdf

Page 15 - re-citing luminosity reference at request of JHEP

Page 15 - Removed sentence that JHEP felt overstated the importance of the cross-section measurement.

Page 17, 1st Para - Changed wording from "a total of five jets" to  "at most five jets"

Page 18, last para of Section 7. Added text "The uncertainties shown come from MC statistics, which
are of the same size as those found from propagating the signal  modelling uncertainties”.

Page 21, 1st para. Added text "The uncertainties shown come from MC statistics, which
are of the same size as those found from propagating the signal  modelling uncertainties”.

Page 23. Added statement at end of conclusions "With the existing 2015-16 Run 2 dataset, 
the statistical uncertainty will already be smaller than the systematic uncertainties."
